Multi-agent Policy Optimization with Approximatively Synchronous Advantage Estimation

Cooperative multi-agent tasks require agents to deduce their own contributions with shared global rewards, known as the challenge of credit assignment. General methods for policy based multi-agent reinforcement learning to solve the challenge introduce differentiate value functions or advantage functions for individual agents. In multi-agent system, polices of different agents need to be evaluated jointly. In order to update polices synchronously, such value functions or advantage functions also need synchronous evaluation. However, in current methods, value functions or advantage functions use counter-factual joint actions which are evaluated asynchronously, thus suffer from natural estimation bias. In this work, we propose the approximatively synchronous advantage estimation. We first derive the marginal advantage function, an expansion from single-agent advantage function to multi-agent system. Further more, we introduce a policy approximation for synchronous advantage estimation, and break down the multi-agent policy optimization problem into multiple sub-problems of single-agent policy optimization. Our method is compared with baseline algorithms on StarCraft multi-agent challenges, and shows the best performance on most of the tasks.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> bib.txt <==
\bibliographystyle{unsrtnat}
\bibliography{references}  %%% Uncomment this line and comment out the ``thebibliography'' section below to use the external .bib file (using bibtex) .


%%% Uncomment this section and comment out the \bibliography{references} line above to use inline references.
\begin{thebibliography}{1}


\bibitem{DQN}
 	Mnih Volodymyr and Koray Kavukcuoglu and David Silver and Alex Graves and Ioannis Antonoglou and Daan Wierstra and Martin Riedmiller.
 	\newblock Playing Atari with Deep Reinforcement Learning.
 	\newblock In {\em arXiv preprint arXiv:1312.5602}. 2013.

\bibitem{IntriReward}
 	Jaderberg Max and Mnih Volodymyr and Czarnecki Wojciech M. and Tom Schaul and Leibo Joel Z. and David Silver and Koray Kavukcuoglu.
 	\newblock Reinforcement learning with unsupervised auxiliary tasks.
 	\newblock In {\em arXiv preprint arXiv:1611.05397}. 2016.

\bibitem{SIL}
 	Oh Junhyuk and Yijie Guo and Satinder Singh and Honglak Lee.
 	\newblock Self-imitation learning.
 	\newblock In {\em International Conference on Machine Learning(ICML)} pages 3878--3887. 2016.

\bibitem{TAXI}
 	Nguyen Duc T. and Akshat Kumar and Hoong Chuin L..
 	\newblock Credit assignment for collective multiagent RL with global rewards.
 	\newblock In {\em Advances in Neural Information Processing Systems(NIPS)} pages 8102--8113. 2018.
 	
\bibitem{Network}
 	Chu Tianshu and Chinchali Sandeep and Katti Sachin.
 	\newblock Multi-agent Reinforcement Learning for Networked System Control.
 	\newblock In {\em International Conference on Learning Representations}. 2019.

\bibitem{MADDPG}
 	Lowe Ryan and Wu Yi and Tamar Aviv and Harb Jean and Abbeel OpenAI Pieter and Mordatch Igor.
 	\newblock Multi-agent actor-critic for mixed cooperative-competitive environments.
 	\newblock In {\em Advances in neural information processing systems}, pages 6379--6390. 2017.
 
\bibitem{Credit}
 	Chang Yu-Han and Ho Tracey and Kaelbling Leslie P.
 	\newblock All learning is local: Multi-agent learning in global reward games.
 	\newblock In {\em Advances in neural information processing systems}, pages 807--814. 2004.
 	
\bibitem{RewardShaping1}
 	Grzes Marek.
 	\newblock Reward shaping in episodic reinforcement learning.
 	\newblock In {\em ACM}. 2017.
 	
\bibitem{RewardShaping2}
 	Mannion Patrick and Devlin Sam and Duggan Jim and Howley Enda.
 	\newblock Reward shaping for knowledge-based multi-objective multi-agent reinforcement learning.
 	\newblock In {\em The Knowledge Engineering Review}, 2018.
 	
\bibitem{DDPG}
 	Lillicrap Timothy P and Hunt Jonathan J and Pritzel Alexander and Heess Nicolas and Erez Tom and Tassa Yuval and Silver David and Wierstra Daan.
 	\newblock Continuous control with deep reinforcement learning.
 	\newblock In {\em arXiv preprint arXiv:1509.02971}, 2015.

\bibitem{COMA}
 	Foerster Jakob N and Farquhar Gregory and Afouras Triantafyllos and Nardelli Nantas and Whiteson Shimon.
 	\newblock Counterfactual multi-agent policy gradients.
 	\newblock In {\em AAAI conference on artificial intelligence(AAAI)}, 2018.

\bibitem{CTDE_1}
 	Jorge Emilio and Kack Mikael and Johansson Fredrik D and Gustavsson Emil.
 	\newblock Learning to play guess who? and inventing a grounded language as a consequence.
 	\newblock In {\em arXiv preprint arXiv:1611.03218}, 2016.

\bibitem{CTDE_2}
 	Oliehoek Frans A and Vlassis Nikos.
 	\newblock Q-value functions for decentralized POMDPs.
 	\newblock In {\em Proceedings of the 6th international joint conference on Autonomous agents and multiagent systems}, pages 1--8. 2007.

\bibitem{TRPO}
 	Schulman John and Levine Sergey and Abbeel Pieter and Jordan Michael and Moritz Philipp.
 	\newblock Trust region policy optimization.
 	\newblock In {\em International conference on machine learning(ICML)}, pages 1889--1897. 2015.

\bibitem{VDN}
 	Sunehag Peter and Lever Guy and Gruslys Audrunas and Czarnecki Wojciech Marian and Zambaldi Vincius Flores and Jaderberg Max and Lanctot Marc and Sonnerat Nicolas and Leibo Joel Z and Tuyls Karl.
 	\newblock Value-Decomposition Networks For Cooperative Multi-Agent Learning Based On Team Reward.
 	\newblock In {\em AAMAS}, pages 2085--2087. 2018.
 	
 	
\bibitem{QMIX}
 	Rashid Tabish and Samvelyan Mikayel and De Witt Christian Schroeder and Farquhar Gregory and Foerster Jakob and Whiteson Shimon.
 	\newblock QMIX: Monotonic value function factorisation for deep multi-agent reinforcement learning.
 	\newblock In {\em arXiv preprint arXiv:1803.11485}. 2018.

\begin{comment}
@inproceedings{Mean_field,
  title={Mean Field Multi-Agent Reinforcement Learning},
  author={Yang, Yaodong and Luo, Rui and Li, Minne and Zhou, Ming and Zhang, Weinan and Wang, Jun},
  booktitle={International Conference on Machine Learning},
  pages={5571--5580},
  year={2018}
}

@incollection{Difference_reward,
  title={Optimal payoff functions for members of collectives},
  author={Wolpert, David H and Tumer, Kagan},
  booktitle={Modeling complexity in economic and social systems},
  pages={355--369},
  year={2002},
  publisher={World Scientific}
}

@inproceedings{Communication_1,
  title={Learning to communicate with deep multi-agent reinforcement learning},
  author={Foerster, Jakob and Assael, Ioannis Alexandros and De Freitas, Nando and Whiteson, Shimon},
  booktitle={Advances in neural information processing systems},
  pages={2137--2145},
  year={2016}
}

@inproceedings{Communication_2,
  title={Efficient communication in multi-agent reinforcement learning via variance based control},
  author={Zhang, Sai Qian and Zhang, Qi and Lin, Jieyu},
  booktitle={Advances in Neural Information Processing Systems},
  pages={3235--3244},
  year={2019}
}

@inproceedings{Communication_3,
  title={Learning multiagent communication with backpropagation},
  author={Sukhbaatar, Sainbayar and Fergus, Rob and others},
  booktitle={Advances in neural information processing systems},
  pages={2244--2252},
  year={2016}
}

@article{Variance,
  title={Variance reduction techniques for gradient estimates in reinforcement learning},
  author={Greensmith, Evan and Bartlett, Peter L and Baxter, Jonathan},
  journal={Journal of Machine Learning Research},
  volume={5},
  number={Nov},
  pages={1471--1530},
  year={2004}
}

@article{TD,
  title={Real-time reinforcement learning by sequential actor--critics and experience replay},
  author={Wawrzy{\'n}ski, Pawe{\l}},
  journal={Neural Networks},
  volume={22},
  number={10},
  pages={1484--1497},
  year={2009},
  publisher={Elsevier}
}

@article{GAE,
  title={High-dimensional continuous control using generalized advantage estimation},
  author={Schulman, John and Moritz, Philipp and Levine, Sergey and Jordan, Michael and Abbeel, Pieter},
  journal={arXiv preprint arXiv:1506.02438},
  year={2015}
}

@inproceedings{IQL,
  title={Multi-agent reinforcement learning: Independent vs. cooperative agents},
  author={Tan, Ming},
  booktitle={Proceedings of the tenth international conference on machine learning},
  pages={330--337},
  year={1993}
}

@inproceedings{CAPG,
  title={Clipped Action Policy Gradient},
  author={Fujita, Yasuhiro and Maeda, Shin-ichi},
  booktitle={International Conference on Machine Learning},
  pages={1597--1606},
  year={2018}
}

@article{PPO,
  title={Proximal policy optimization algorithms},
  author={Schulman, John and Wolski, Filip and Dhariwal, Prafulla and Radford, Alec and Klimov, Oleg},
  journal={arXiv preprint arXiv:1707.06347},
  year={2017}
}
\end{comment}
% 	\bibitem{kour2014real}
% 	George Kour and Raid Saabne.
% 	\newblock Real-time segmentation of on-line handwritten arabic script.
% 	\newblock In {\em Frontiers in Handwriting Recognition (ICFHR), 2014 14th
% 			International Conference on}, pages 417--422. IEEE, 2014.

% 	\bibitem{kour2014fast}
% 	George Kour and Raid Saabne.
% 	\newblock Fast classification of handwritten on-line arabic characters.
% 	\newblock In {\em Soft Computing and Pattern Recognition (SoCPaR), 2014 6th
% 			International Conference of}, pages 312--318. IEEE, 2014.

% 	\bibitem{hadash2018estimate}
% 	Guy Hadash, Einat Kermany, Boaz Carmeli, Ofer Lavi, George Kour, and Alon
% 	Jacovi.
% 	\newblock Estimate and replace: A novel approach to integrating deep neural
% 	networks with existing applications.
% 	\newblock {\em arXiv preprint arXiv:1804.09028}, 2018.

\end{thebibliography}

